Take a break: cloud scheduling optimized for real-time electricity pricing

Cloud computing revolutionised the industry with its elastic, on-demand approach to computational resources, but has lead to a tremendous impact on the environment. Data centers constitute 1.1-1.5% of total electricity usage in the world. Taking a more informed view of the electrical grid by analysing real-time electricity prices, we set the foundations of a grid-conscious cloud. We propose a scheduling algorithm that predicts electricity price peaks and throttles energy consumption by pausing virtual machines. We evaluate the approach on the OpenStack cloud manager through an empirical approach and show reductions in energy consumption and costs. Finally, we define green instances in which cloud providers can offer such services to their customers under better pricing options.

==> todo.txt <==
\section{Analysing hourly electricity prices}

We fetched a dataset of historical hourly electricity prices provided by Ameren \cite{_ameren_????}

Since an exponentially-weighted statistic places more weight on more recent observa-
tions, it “adapts” faster to changes compared with the equal-weighted version.

